Autonomous Intruder Detection Using a ROS-Based Multi-Robot System Equipped with 2D-LiDAR Sensors

The application of autonomous mobile robots in robotic security platforms is becoming a promising field of innovation due to their adaptive capability of responding to potential disturbances perceived through a wide range of sensors. Researchers have proposed systems that either focus on utilizing a single mobile robot or a system of cooperative multiple robots. However, very few of the proposed works, particularly in the field of multi-robot systems, are completely dependent on LiDAR sensors for achieving various tasks. This is essential when other sensors on a robot fail to provide peak performance in particular conditions, such as a camera operating in the absence of light. This paper proposes a multi-robot system that is developed using ROS (Robot Operating System) for intruder detection in a single-range-sensor-per-robot scenario with centralized processing of detections from all robots by our central bot MIDNet (Multiple Intruder Detection Network). This work is aimed at providing an autonomous multi-robot security solution for a warehouse in the absence of human personnel.

==> figures/example_data.csv <==
index,average_real_time_taken,average_sim_time_taken,false_negatives,false_positives,intruder_1_caught,intruder_2_caught,intruder_3_caught,intruder_4_caught,num_frames,num_intruders,num_rangers,raw_file_name,success_rate,test_mode,total_intruder_caught,total_real_time_taken,total_sim_time_taken,total_trials
2_intruder_2_ranger,161.943441534,112.3616,0.0,0.0,21.92175,63.4555,,,0.0,1,1,time_success_raw_2_intruder_2_ranger,0.6,time_success,1.2,809.7172076702000,561.808,5
1_intruder_1_ranger,92.91445777416230,8.890800000000000,0.0,0.0,47.9574,,,,0.0,1,2,time_success_raw_1_intruder_1_ranger,0.5,time_success,0.5,929.1445777416230,88.90800000000000,10
2_intruder_2_ranger,161.943441534,112.3616,0.0,0.0,21.92175,63.4555,,,0.0,1,3,time_success_raw_2_intruder_2_ranger,0.6,time_success,1.2,809.7172076702000,561.808,5
1_intruder_1_ranger,92.91445777416230,8.890800000000000,0.0,0.0,47.9574,,,,0.0,2,1,time_success_raw_1_intruder_1_ranger,0.5,time_success,0.5,929.1445777416230,88.90800000000000,10
2_intruder_2_ranger,161.943441534,112.3616,0.0,0.0,21.92175,63.4555,,,0.0,2,2,time_success_raw_2_intruder_2_ranger,0.6,time_success,1.2,809.7172076702000,561.808,5
1_intruder_1_ranger,92.91445777416230,8.890800000000000,0.0,0.0,47.9574,,,,0.0,2,3,time_success_raw_1_intruder_1_ranger,0.5,time_success,0.5,929.1445777416230,88.90800000000000,10
2_intruder_2_ranger,161.943441534,112.3616,0.0,0.0,21.92175,63.4555,,,0.0,3,1,time_success_raw_2_intruder_2_ranger,0.6,time_success,1.2,809.7172076702000,561.808,5
1_intruder_1_ranger,92.91445777416230,8.890800000000000,0.0,0.0,47.9574,,,,0.0,3,2,time_success_raw_1_intruder_1_ranger,0.5,time_success,0.5,929.1445777416230,88.90800000000000,10
1_intruder_1_ranger,92.91445777416230,8.890800000000000,0.0,0.0,47.9574,,,,0.0,3,3,time_success_raw_1_intruder_1_ranger,0.5,time_success,0.5,929.1445777416230,88.90800000000000,10

==> figures/time_success_averages.csv <==
index,average_real_time_taken,average_sim_time_taken,intruder_1_caught,intruder_2_caught,intruder_3_caught,intruder_4_caught,intruder_5_caught,num_intruders,num_rangers,raw_file_name,success_rate,test_mode,total_intruder_caught,total_real_time_taken,total_sim_time_taken,total_trials
1_intruder_1_ranger,122.1011578,121.61945,63.09714286,,,,,1,1,time_success_raw_1_intruder_1_ranger,0.35,time_success,0.35,2442.023157,2432.389,20
1_intruder_2_ranger,131.3660552,130.1383,51.932,,,,,1,2,time_success_raw_1_intruder_2_ranger,0.4,time_success,0.4,2627.321105,2602.766,20
1_intruder_3_ranger,128.6096279,121.8959,54.13913333,,,,,1,3,time_success_raw_1_intruder_3_ranger,0.75,time_success,0.75,2572.192558,2437.918,20
1_intruder_4_ranger,372.3713518,74.235,52.3184375,,,,,1,4,time_success_raw_1_intruder_4_ranger,0.8,time_success,0.8,7447.427035,1484.7,20
1_intruder_5_ranger,381.2621251,75.91565,49.77213333,,,,,1,5,time_success_raw_1_intruder_5_ranger,0.75,time_success,0.75,7625.242501,1518.313,20
2_intruder_1_ranger,381.9809881,114.34645,41.97725,43.69275,,,,2,1,time_success_raw_2_intruder_1_ranger,0.4,time_success,0.8,7639.619762,2286.929,20
2_intruder_2_ranger,399.4517889,119.4833,54.46216667,65.7658,,,,2,2,time_success_raw_2_intruder_2_ranger,0.425,time_success,0.85,7989.035779,2389.666,20
2_intruder_3_ranger,532.3567987,106.2072,44.51714286,65.28814286,,,,2,3,time_success_raw_2_intruder_3_ranger,0.525,time_success,1.05,10647.13597,2124.144,20
2_intruder_4_ranger,505.5825436,100.78235,41.839875,65.31433333,,,,2,4,time_success_raw_2_intruder_4_ranger,0.625,time_success,1.25,10111.65087,2015.647,20
2_intruder_5_ranger,615.0217652,91.9754,35.499375,52.3919,,,,2,5,time_success_raw_2_intruder_5_ranger,0.65,time_success,1.3,12300.4353,1839.508,20
3_intruder_1_ranger,459.4183704,137.50815,52.37521429,55.4636,70.6035,,,3,1,time_success_raw_3_intruder_1_ranger,0.35,time_success,1.05,9188.367409,2750.163,20
3_intruder_2_ranger,670.7304115,133.8925,44.59273684,59.9028,64.303,,,3,2,time_success_raw_3_intruder_2_ranger,0.516666667,time_success,1.55,13414.60823,2677.85,20
3_intruder_3_ranger,626.3350533,124.9362,40.96729412,63.87976923,71.003,,,3,3,time_success_raw_3_intruder_3_ranger,0.566666667,time_success,1.7,12526.70107,2498.724,20
3_intruder_4_ranger,840.7224117,125.82405,45.36436842,66.98471429,68.0295,,,3,4,time_success_raw_3_intruder_4_ranger,0.616666667,time_success,1.85,16814.44823,2516.481,20
3_intruder_5_ranger,666.322236,99.6216,34.7873,52.53855556,67.71963636,,,3,5,time_success_raw_3_intruder_5_ranger,0.816666667,time_success,2.45,13326.44472,1992.432,20
4_intruder_1_ranger,729.3802189,145.6123,47.6044375,68.654125,52.829,-1,,4,1,time_success_raw_4_intruder_1_ranger,0.3125,time_success,1.25,14587.60438,2912.246,20
4_intruder_2_ranger,687.6542902,137.1953,50.29342105,63.11006667,92.57328571,99.03,,4,2,time_success_raw_4_intruder_2_ranger,0.525,time_success,2.1,13753.0858,2743.906,20
4_intruder_3_ranger,868.6986687,130.02915,42.36045,52.77533333,71.91583333,71.1984,,4,3,time_success_raw_4_intruder_3_ranger,0.6875,time_success,2.75,17373.97337,2600.583,20
4_intruder_4_ranger,704.7996462,105.38765,34.1944,46.95057895,62.99353846,66.55733333,,4,4,time_success_raw_4_intruder_4_ranger,0.725,time_success,2.9,14095.99292,2107.753,20
4_intruder_5_ranger,898.8784544,89.6787,38.5106,46.73426316,54.97170588,59.69125,,4,5,time_success_raw_4_intruder_5_ranger,0.8,time_success,3.2,17977.56909,1793.574,20
5_intruder_1_ranger,714.2509561,142.4583,46.59752941,50.574,59.852,120.429,-1,5,1,time_success_raw_5_intruder_1_ranger,0.27,time_success,1.35,14285.01912,2849.166,20
5_intruder_2_ranger,885.0703851,132.4828,36.89405,46.22461111,56.72521429,89.297125,-1,5,2,time_success_raw_5_intruder_2_ranger,0.6,time_success,3,17701.4077,2649.656,20
5_intruder_3_ranger,1068.071285,159.8375,36.99295,43.88536842,64.9085625,70.2368,89.729,5,3,time_success_raw_5_intruder_3_ranger,0.67,time_success,3.35,21361.4257,3196.75,20
5_intruder_4_ranger,1506.274107,150.38705,34.5192,47.58794737,56.834,75.54954545,79.75033333,5,4,time_success_raw_5_intruder_4_ranger,0.68,time_success,3.4,30125.48213,3007.741,20
5_intruder_5_ranger,1569.489346,156.6572,30.1228,45.05505556,54.77517647,59.1853,100.1155,5,5,time_success_raw_5_intruder_5_ranger,0.67,time_success,3.35,31389.78691,3133.144,20
